An Arbitrary-Order Augmented Lagrangian Discrete De Rham Scheme for Contact Mechanics with Tresca Friction

We design and analyse an arbitrary-order augmented Lagrangian Discrete de Rham polytopal scheme for contact mechanics in fractured media. The fractures are represented as objects of codimension one in the matrix, a linear elastic medium, and a Tresca friction model is adopted when contact between fracture walls occurs. Both the normal Signorini-type/traction constraint and the Tresca friction law are recast as projection identities, and are combined into a single augmented Lagrangian bilinear form. The displacement is discretised by a DDR space of arbitrary polynomial degree $k\ge 0,$ enriched on the fracture faces by bubble degrees of freedom that ensure stability via the existence of a discrete lifting between the Lagrange multiplier space and the discrete jump of the displacement along the fracture. We establish an abstract error estimate yielding optimal order convergence for the displacement and the Lagrange multiplier variables. Extensive numerical experiments confirm the theoretical analysis and demonstrate the practical accuracy and robustness of the scheme.

==> data/hex_proj_k0l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
0 0 1.82112 8 132 0.467739 -- 0.15108 -- 1.55741 -- 0.459732 -- 0.300941 -- 2.000000
0 0 1.01212 64 546 0.170472 1.7 0.0557329 1.7 0.533372 1.8 0.242162 1.1 0.0772961 2.3 4.000000
0 0 0.558622 512 2814 0.0822993 1.2 0.027392 1.2 0.22218 1.5 0.124647 1.1 0.0202368 2.2 8.000000
0 0 0.286608 4096 17142 0.0459326 0.9 0.0153819 0.9 0.100612 1.2 0.0632212 1.0 0.00514872 2.0 16.000000
0 0 0.197511 13824 52206 0.0342509 0.8 0.0114849 0.8 0.0630708 1.2 0.042261 1.1 0.00235725 2.1 24.000000


==> data/hex_proj_k0l0_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.0917612 1.7
5.656854 0.0390722 1.2
11.313708 0.0205266 0.9
19.595918 0.0132913 0.8


==> data/hex_proj_k0l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.0205266 0.9
19.595918 0.0132913 0.8


==> data/hex_proj_k0l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
0 0 1.82112 8 132 0.192457 -- 0.179981 -- 0.2635 -- 2.000000
0 0 1.01212 64 546 0.0379436 2.8 0.0510524 2.1 0.0636087 2.4 4.000000
0 0 0.558622 512 2814 0.011709 2.0 0.0144064 2.1 0.0185646 2.1 8.000000
0 0 0.286608 4096 17142 0.00335639 1.9 0.004354 1.8 0.00549751 1.8 16.000000
0 0 0.197511 13824 52206 0.00115051 2.9 0.00168891 2.5 0.00204355 2.7 24.000000


==> data/hex_proj_k0l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.129464 2.4
5.656854 0.0343638 2.1
11.313708 0.0101024 1.8
19.595918 0.00335178 2.7


==> data/hex_proj_k0l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.0101024 1.8
19.595918 0.00335178 2.7


==> data/hex_proj_k1l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 0 1.82112 8 486 0.574178 -- 0.193448 -- 0.686156 -- 0.192299 -- 0.0718872 -- 2.000000
1 0 1.01212 64 3150 0.2562 1.4 0.0860047 1.4 0.38172 1.0 0.0701819 1.7 0.014507 2.7 4.000000
1 0 0.558622 512 23094 0.0837687 1.9 0.0281171 1.9 0.191219 1.2 0.0199835 2.1 0.0022099 3.2 8.000000
1 0 0.286608 4096 177894 0.0256576 1.8 0.008612 1.8 0.0949542 1.1 0.00573942 1.9 0.000332174 2.8 16.000000
1 0 0.197511 13824 596886 0.0103804 2.4 0.0034842 2.4 0.0620782 1.1 0.00241994 2.3 0.000194375 1.4 24.000000


==> data/hex_proj_k1l0_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.128986 1.4
5.656854 0.0491752 1.9
11.313708 0.015561 1.8
19.595918 0.00547777 2.4


==> data/hex_proj_k1l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.015561 1.8
19.595918 0.00547777 2.4


==> data/hex_proj_k1l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 0 1.82112 8 486 0.0602284 -- 0.0133511 -- 0.0616904 -- 2.000000
1 0 1.01212 64 3150 0.0303449 1.2 0.0027422 2.7 0.0304686 1.2 4.000000
1 0 0.558622 512 23094 0.0071397 2.4 0.000875661 1.9 0.00719319 2.4 8.000000
1 0 0.286608 4096 177894 0.00168272 2.2 0.000206259 2.2 0.00169531 2.2 16.000000
1 0 0.197511 13824 596886 0.000385348 4.0 5.69701e-05 3.5 0.000389537 4.0 24.000000


==> data/hex_proj_k1l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.0433546 1.2
5.656854 0.0148043 2.4
11.313708 0.00349209 2.2
19.595918 0.000812641 4.0


==> data/hex_proj_k1l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.00349209 2.2
19.595918 0.000812641 4.0


==> data/hex_proj_k1l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 1 1.82112 8 534 0.491623 -- 0.165634 -- 0.412462 -- 0.176222 -- 0.0623412 -- 2.000000
1 1 1.01212 64 3342 0.215487 1.4 0.0723376 1.4 0.0810957 2.8 0.0568861 1.9 0.0109654 3.0 4.000000
1 1 0.558622 512 23862 0.0750509 1.8 0.0251909 1.8 0.0141883 2.9 0.0164382 2.1 0.00175742 3.1 8.000000
1 1 0.286608 4096 180966 0.0234547 1.7 0.00787258 1.7 0.00321262 2.2 0.00469872 1.9 0.000264601 2.8 16.000000
1 1 0.197511 13824 603798 0.0101168 2.3 0.00339572 2.3 0.00161526 1.9 0.00229483 1.9 0.000192513 0.8 24.000000


==> data/hex_proj_k1l1_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.10946 1.4
5.656854 0.0426878 1.8
11.313708 0.0140825 1.7
19.595918 0.0051704 2.3


==> data/hex_proj_k1l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.0140825 1.7
19.595918 0.0051704 2.3


==> data/hex_proj_k1l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 1 1.82112 8 534 0.132061 -- 0.0681386 -- 0.148603 -- 2.000000
1 1 1.01212 64 3342 0.0173769 3.5 0.0228136 1.9 0.0286778 2.8 4.000000
1 1 0.558622 512 23862 0.00365494 2.6 0.00318622 3.3 0.00484877 3.0 8.000000
1 1 0.286608 4096 180966 0.000548688 2.8 0.000533762 2.7 0.00076548 2.8 16.000000
1 1 0.197511 13824 603798 0.000134716 3.8 0.000195834 2.7 0.000237696 3.1 24.000000


==> data/hex_proj_k1l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.065281 2.8
5.656854 0.011792 3.0
11.313708 0.00192656 2.8
19.595918 0.000426558 3.1


==> data/hex_proj_k1l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.00192656 2.8
19.595918 0.000426558 3.1


==> data/hex_proj_k2l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 1 1.82112 8 1056 0.186908 -- 0.0627688 -- 0.305073 -- 0.0559045 -- 0.0150733 -- 2.000000
2 1 1.01212 64 7386 0.0458343 2.4 0.0153844 2.4 0.0493144 3.1 0.0154766 2.2 0.00211234 3.4 4.000000
2 1 0.558622 512 56046 0.00906188 2.7 0.00304162 2.7 0.0119298 2.4 0.0035535 2.5 0.000250914 3.6 8.000000
2 1 0.286608 4096 438486 0.00155726 2.6 0.000522694 2.6 0.00297004 2.1 0.00064795 2.5 2.70359e-05 3.3 16.000000
2 1 0.197511 13824 1478526 0.00054855 2.8 0.00019563 2.6 0.00138797 2.0 0.00024723 2.6 7.48231e-06 3.5 24.000000


==> data/hex_proj_k2l1_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.0310751 2.4
5.656854 0.00684058 2.7
11.313708 0.00126089 2.6
19.595918 0.000319773 2.6


==> data/hex_proj_k2l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.00126089 2.6
19.595918 0.000319773 2.6


==> data/hex_proj_k2l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 1 1.82112 8 1056 0.0350051 -- 0.0119485 -- 0.0369882 -- 2.000000
2 1 1.01212 64 7386 0.00514312 3.3 0.00232873 2.8 0.00564577 3.2 4.000000
2 1 0.558622 512 56046 0.000735993 3.3 0.000480085 2.7 0.00087873 3.1 8.000000
2 1 0.286608 4096 438486 0.000129442 2.6 0.000120319 2.1 0.000176725 2.4 16.000000
2 1 0.197511 13824 1478526 0.000049442 2.6 0.000042784 2.8 6.53832e-05 2.7 24.000000


==> data/hex_proj_k2l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.0144508 3.2
5.656854 0.00222735 3.1
11.313708 0.000394073 2.4
19.595918 0.000107493 2.7


==> data/hex_proj_k2l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.000394073 2.4
19.595918 0.000107493 2.7


==> data/hex_proj_k2l2_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 2 1.82112 8 1128 0.15793 -- 0.0530373 -- 0.15013 -- 0.0522315 -- 0.01366 -- 2.000000
2 2 1.01212 64 7674 0.0370309 2.5 0.0124295 2.5 0.00965747 4.7 0.0120338 2.5 0.0016254 3.6 4.000000
2 2 0.558622 512 57198 0.0067786 2.9 0.00227524 2.9 0.000808894 4.2 0.00244876 2.7 0.00016769 3.8 8.000000
2 2 0.286608 4096 443094 0.00102958 2.8 0.000345578 2.8 6.97394e-05 3.7 0.000392046 2.8 1.33883e-05 3.8 16.000000
2 2 0.197511 13824 1488894 0.000348376 2.9 0.000116978 2.9 1.77852e-05 3.7 0.000134781 2.8 3.07791e-06 3.9 24.000000


==> data/hex_proj_k2l2_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.0256754 2.5
5.656854 0.0053179 2.9
11.313708 0.00088672 2.8
19.595918 0.00020106 2.9


==> data/hex_proj_k2l2_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.00088672 2.8
19.595918 0.00020106 2.9


==> data/hex_proj_k2l2_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 2 1.82112 8 1128 0.0288491 -- 0.0392631 -- 0.0487224 -- 2.000000
2 2 1.01212 64 7674 0.0026929 4.0 0.0042354 3.8 0.005019 3.9 4.000000
2 2 0.558622 512 57198 0.000360764 3.4 0.000409316 3.9 0.00054561 3.7 8.000000
2 2 0.286608 4096 443094 3.14869e-05 3.6 3.5187e-05 3.7 4.72181e-05 3.7 16.000000
2 2 0.197511 13824 1488894 8.45261e-06 3.5 8.76458e-06 3.7 1.2176e-05 3.6 24.000000


==> data/hex_proj_k2l2_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.0156377 3.9
5.656854 0.00165482 3.7
11.313708 0.000160508 3.7
19.595918 2.39776e-05 3.6


==> data/hex_proj_k2l2_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.000160508 3.7
19.595918 2.39776e-05 3.6


==> data/hex_std_k0l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
0 0 1.82112 8 132 0.4202 -- 0.135725 -- 1.46364 -- 0.459055 -- 0.301591 -- 2.000000
0 0 1.01212 64 546 0.190053 1.4 0.0621346 1.3 0.501564 1.8 0.242294 1.1 0.0781769 2.3 4.000000
0 0 0.558622 512 2814 0.0971883 1.1 0.0323475 1.1 0.220321 1.4 0.124962 1.1 0.0209549 2.2 8.000000
0 0 0.286608 4096 17142 0.0517425 0.9 0.0173275 0.9 0.0822332 1.5 0.0634137 1.0 0.00549054 2.0 16.000000
0 0 0.197511 13824 52206 0.0367397 0.9 0.0123195 0.9 0.0359966 2.2 0.0423423 1.1 0.00249551 2.1 24.000000


==> data/hex_std_k0l0_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.0918326 1.3
5.656854 0.0448319 1.1
11.313708 0.0236749 0.9
19.595918 0.0146105 0.9


==> data/hex_std_k0l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.0236749 0.9
19.595918 0.0146105 0.9


==> data/hex_std_k0l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
0 0 1.82112 8 132 0.262066 -- 0.0723108 -- 0.271859 -- 2.000000
0 0 1.01212 64 546 0.288881 -0.2 0.0216776 2.0 0.289693 -0.1 4.000000
0 0 0.558622 512 2814 0.197413 0.6 0.00582105 2.2 0.197499 0.6 8.000000
0 0 0.286608 4096 17142 0.102482 1.0 0.00138315 2.1 0.102491 1.0 16.000000
0 0 0.197511 13824 52206 0.0571162 1.6 0.000897996 1.2 0.0571232 1.6 24.000000


==> data/hex_std_k0l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.280634 -0.1
5.656854 0.239195 0.6
11.313708 0.142274 1.0
19.595918 0.0765154 1.6


==> data/hex_std_k0l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.142274 1.0
19.595918 0.0765154 1.6


==> data/hex_std_k1l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 0 1.82112 8 486 0.494586 -- 0.166632 -- 0.647381 -- 0.176178 -- 0.0636021 -- 2.000000
1 0 1.01212 64 3150 0.224693 1.3 0.0754282 1.4 0.384995 0.9 0.0597511 1.8 0.0140148 2.6 4.000000
1 0 0.558622 512 23094 0.0875249 1.6 0.0293779 1.6 0.195325 1.1 0.0206383 1.8 0.00480675 1.8 8.000000
1 0 0.286608 4096 177894 0.0316083 1.5 0.0106094 1.5 0.0763639 1.4 0.00782939 1.4 0.00166846 1.6 16.000000
1 0 0.197511 13824 596886 0.0148546 2.0 0.00498597 2.0 0.0345233 2.1 0.00400723 1.8 0.000725019 2.2 24.000000


==> data/hex_std_k1l0_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.11211 1.4
5.656854 0.0470736 1.6
11.313708 0.0176545 1.5
19.595918 0.00727311 2.0


==> data/hex_std_k1l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.0176545 1.5
19.595918 0.00727311 2.0


==> data/hex_std_k1l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 0 1.82112 8 486 0.235048 -- 0.00710851 -- 0.235155 -- 2.000000
1 0 1.01212 64 3150 0.287298 -0.3 0.000984246 3.4 0.2873 -0.3 4.000000
1 0 0.558622 512 23094 0.196759 0.6 0.000129922 3.4 0.196759 0.6 8.000000
1 0 0.286608 4096 177894 0.102051 1.0 2.98181e-05 2.2 0.102051 1.0 16.000000
1 0 0.197511 13824 596886 0.0570056 1.6 2.07767e-05 1.0 0.0570056 1.6 24.000000


==> data/hex_std_k1l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.259923 -0.3
5.656854 0.237758 0.6
11.313708 0.141702 1.0
19.595918 0.0762724 1.6


==> data/hex_std_k1l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.141702 1.0
19.595918 0.0762724 1.6


==> data/hex_std_k1l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 1 1.82112 8 534 0.484445 -- 0.163216 -- 0.396715 -- 0.175474 -- 0.0620355 -- 2.000000
1 1 1.01212 64 3342 0.213927 1.4 0.071814 1.4 0.101317 2.3 0.0566817 1.9 0.0109769 3.0 4.000000
1 1 0.558622 512 23862 0.0749463 1.8 0.0251558 1.8 0.0170271 3.0 0.0163647 2.1 0.00176321 3.1 8.000000
1 1 0.286608 4096 180966 0.0234406 1.7 0.00786786 1.7 0.00230152 3.0 0.00468937 1.9 0.000264433 2.8 16.000000
1 1 0.197511 13824 603798 0.0101086 2.3 0.00339294 2.3 0.00117593 1.8 0.00229012 1.9 0.000192499 0.8 24.000000


==> data/hex_std_k1l1_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.108264 1.4
5.656854 0.0425034 1.8
11.313708 0.0140685 1.7
19.595918 0.00516674 2.3


==> data/hex_std_k1l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.0140685 1.7
19.595918 0.00516674 2.3


==> data/hex_std_k1l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 1 1.82112 8 534 0.113438 -- 0.0414663 -- 0.12078 -- 2.000000
1 1 1.01212 64 3342 0.0478662 1.5 0.00732557 3.0 0.0484235 1.6 4.000000
1 1 0.558622 512 23862 0.0152037 1.9 0.000798121 3.7 0.0152247 1.9 8.000000
1 1 0.286608 4096 180966 0.0027654 2.5 0.000155331 2.5 0.00276976 2.5 16.000000
1 1 0.197511 13824 603798 0.000735293 3.6 6.26226e-05 2.4 0.000737955 3.5 24.000000


==> data/hex_std_k1l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.0764761 1.6
5.656854 0.027152 1.9
11.313708 0.00649375 2.5
19.595918 0.00142967 3.5


==> data/hex_std_k1l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.00649375 2.5
19.595918 0.00142967 3.5


==> data/hex_std_k2l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 1 1.82112 8 1056 0.157642 -- 0.0529404 -- 0.228137 -- 0.0514541 -- 0.0136675 -- 2.000000
2 1 1.01212 64 7386 0.0393472 2.4 0.013207 2.4 0.058802 2.3 0.0125794 2.4 0.00196124 3.3 4.000000
2 1 0.558622 512 56046 0.00801455 2.7 0.00269009 2.7 0.0134033 2.5 0.00280776 2.5 0.000271408 3.3 8.000000
2 1 0.286608 4096 438486 0.00130289 2.7 0.000437317 2.7 0.00183188 3.0 0.000480392 2.6 2.55115e-05 3.5 16.000000
2 1 0.197511 13824 1478526 0.000457656 2.8 0.000153613 2.8 0.000577612 3.1 0.000166249 2.9 6.85402e-06 3.5 24.000000


==> data/hex_std_k2l1_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.0264421 2.4
5.656854 0.00596054 2.7
11.313708 0.00108463 2.7
19.595918 0.000259186 2.8


==> data/hex_std_k2l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.00108463 2.7
19.595918 0.000259186 2.8


==> data/hex_std_k2l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 1 1.82112 8 1056 0.0769755 -- 0.00200352 -- 0.0770015 -- 2.000000
2 1 1.01212 64 7386 0.0469171 0.8 0.000262728 3.5 0.0469179 0.8 4.000000
2 1 0.558622 512 56046 0.0155498 1.9 3.4262e-05 3.4 0.0155499 1.9 8.000000
2 1 0.286608 4096 438486 0.00286896 2.5 5.23023e-06 2.8 0.00286897 2.5 16.000000
2 1 0.197511 13824 1478526 0.000776547 3.5 1.60672e-06 3.2 0.000776549 3.5 24.000000


==> data/hex_std_k2l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.0601061 0.8
5.656854 0.0270105 1.9
11.313708 0.00667924 2.5
19.595918 0.00149261 3.5


==> data/hex_std_k2l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.00667924 2.5
19.595918 0.00149261 3.5


==> data/hex_std_k2l2_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 2 1.82112 8 1128 0.154657 -- 0.0519381 -- 0.174847 -- 0.0525035 -- 0.0136921 -- 2.000000
2 2 1.01212 64 7674 0.0368618 2.4 0.0123728 2.4 0.0141925 4.3 0.0120817 2.5 0.00163353 3.6 4.000000
2 2 0.558622 512 57198 0.00677151 2.9 0.00227286 2.9 0.00119463 4.2 0.00244916 2.7 0.000167723 3.8 8.000000
2 2 0.286608 4096 443094 0.00102928 2.8 0.000345477 2.8 0.000100636 3.7 0.000392059 2.8 1.33919e-05 3.8 16.000000
2 2 0.197511 13824 1488894 0.000348333 2.9 0.000116918 2.9 2.35578e-05 3.9 0.000134673 2.9 3.07708e-06 4.0 24.000000


==> data/hex_std_k2l2_A_mid.dat <==
Ncbrt H1rel H1relRate
2.828427 0.0253499 2.4
5.656854 0.00530298 2.9
11.313708 0.000886127 2.8
19.595918 0.000200979 2.9


==> data/hex_std_k2l2_A_mid2.dat <==
Ncbrt H1rel H1relRate
11.313708 0.000886127 2.8
19.595918 0.000200979 2.9


==> data/hex_std_k2l2_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 2 1.82112 8 1128 0.0247891 -- 0.0175519 -- 0.0303738 -- 2.000000
2 2 1.01212 64 7674 0.00451182 2.9 0.00177429 3.9 0.00484816 3.1 4.000000
2 2 0.558622 512 57198 0.000683498 3.2 0.00014107 4.3 0.000697905 3.3 8.000000
2 2 0.286608 4096 443094 8.65771e-05 3.1 1.03153e-05 3.9 8.71894e-05 3.1 16.000000
2 2 0.197511 13824 1488894 2.60089e-05 3.2 2.34384e-06 4.0 2.61143e-05 3.2 24.000000


==> data/hex_std_k2l2_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
2.828427 0.012135 3.1
5.656854 0.00183944 3.3
11.313708 0.000246678 3.1
19.595918 4.77168e-05 3.2


==> data/hex_std_k2l2_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
11.313708 0.000246678 3.1
19.595918 4.77168e-05 3.2


==> data/tet_proj_k0l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
0 0 0.866025 384 642 0.190971 -- 0.0619167 -- 0.385932 -- 0.283593 -- 0.0749144 -- 7.268482
0 0 0.57735 1296 1608 0.0957432 1.7 0.0316095 1.7 0.227188 1.3 0.19195 1.0 0.0340206 1.9 10.902724
0 0 0.433013 3072 3198 0.0583016 1.7 0.0193837 1.7 0.162989 1.1 0.144713 1.0 0.0193445 2.0 14.536965
0 0 0.288675 10368 8826 0.0291675 1.7 0.00974815 1.7 0.105025 1.1 0.0968226 1.0 0.00867985 2.0 21.805447
0 0 0.216506 24576 18678 0.0180097 1.7 0.00603033 1.7 0.077708 1.1 0.0727056 1.0 0.00490115 2.0 29.073929


==> data/tet_proj_k0l0_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.0442398 1.7
12.589381 0.024753 1.7
17.804073 0.0137461 1.7
25.178762 0.00766711 1.7


==> data/tet_proj_k0l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.0137461 1.7
25.178762 0.00766711 1.7


==> data/tet_proj_k0l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
0 0 0.866025 384 642 0.202941 -- 0.101379 -- 0.226854 -- 7.268482
0 0 0.57735 1296 1608 0.113881 1.4 0.0555611 1.5 0.126712 1.4 10.902724
0 0 0.433013 3072 3198 0.0747062 1.5 0.0358284 1.5 0.0828535 1.5 14.536965
0 0 0.288675 10368 8826 0.0407291 1.5 0.0193 1.5 0.0450705 1.5 21.805447
0 0 0.216506 24576 18678 0.0264464 1.5 0.0124735 1.5 0.0292403 1.5 29.073929


==> data/tet_proj_k0l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.169544 1.4
12.589381 0.102462 1.5
17.804073 0.0611085 1.5
25.178762 0.0363025 1.5


==> data/tet_proj_k0l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.0611085 1.5
25.178762 0.0363025 1.5


==> data/tet_proj_k1l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 0 0.866025 384 6366 0.0666958 -- 0.0223778 -- 0.297672 -- 0.0357548 -- 0.00415228 -- 7.268482
1 0 0.57735 1296 19842 0.0295255 2.0 0.00990947 2.0 0.20089 1.0 0.0171893 1.8 0.00130997 2.9 10.902724
1 0 0.433013 3072 45174 0.0164438 2.0 0.00551924 2.0 0.151313 1.0 0.0101425 1.8 0.000575543 2.9 14.536965
1 0 0.288675 10368 146382 0.00710704 2.1 0.00238547 2.1 0.101184 1.0 0.00465919 1.9 0.000176024 2.9 21.805447
1 0 0.216506 24576 339942 0.00388174 2.1 0.00130291 2.1 0.0759686 1.0 0.00260552 2.0 7.4194e-05 3.0 29.073929


==> data/tet_proj_k1l0_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.0148913 2.0
12.589381 0.00739545 2.0
17.804073 0.0036285 2.1
25.178762 0.00176297 2.1


==> data/tet_proj_k1l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.0036285 2.1
25.178762 0.00176297 2.1


==> data/tet_proj_k1l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 0 0.866025 384 6366 0.0231026 -- 0.00717028 -- 0.0241898 -- 7.268482
1 0 0.57735 1296 19842 0.00868045 2.4 0.00225638 2.9 0.00896892 2.5 10.902724
1 0 0.433013 3072 45174 0.0042935 2.5 0.000992814 2.9 0.00440679 2.5 14.536965
1 0 0.288675 10368 146382 0.00157986 2.5 0.00031166 2.9 0.0016103 2.5 21.805447
1 0 0.216506 24576 339942 0.000774637 2.5 0.00013666 2.9 0.0007866 2.5 29.073929


==> data/tet_proj_k1l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.0147294 2.5
12.589381 0.00628682 2.5
17.804073 0.00266388 2.5
25.178762 0.00112546 2.5


==> data/tet_proj_k1l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.00266388 2.5
25.178762 0.00112546 2.5


==> data/tet_proj_k1l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 1 0.866025 384 6750 0.0660968 -- 0.0221768 -- 0.0413895 -- 0.0343979 -- 0.00398575 -- 7.268482
1 1 0.57735 1296 20706 0.0293921 2.0 0.00986471 2.0 0.0169213 2.2 0.0165716 1.8 0.00126597 2.8 10.902724
1 1 0.433013 3072 46710 0.0164384 2.0 0.00551741 2.0 0.00915784 2.1 0.00982748 1.8 0.000560762 2.8 14.536965
1 1 0.288675 10368 149838 0.00715574 2.0 0.00240182 2.0 0.003926 2.1 0.00456754 1.9 0.000174376 2.9 21.805447
1 1 0.216506 24576 346086 0.00392945 2.1 0.00131892 2.1 0.00217134 2.1 0.00258173 2.0 7.46861e-05 3.0 29.073929


==> data/tet_proj_k1l1_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.0147908 2.0
12.589381 0.00737751 2.0
17.804073 0.00364031 2.0
25.178762 0.00177983 2.1


==> data/tet_proj_k1l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.00364031 2.0
25.178762 0.00177983 2.1


==> data/tet_proj_k1l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 1 0.866025 384 6750 0.0277228 -- 0.0141126 -- 0.0311081 -- 7.268482
1 1 0.57735 1296 20706 0.010446 2.4 0.0050844 2.5 0.0116177 2.4 10.902724
1 1 0.433013 3072 46710 0.00512611 2.5 0.00245424 2.5 0.00568333 2.5 14.536965
1 1 0.288675 10368 149838 0.00183812 2.5 0.000872275 2.5 0.00203459 2.5 21.805447
1 1 0.216506 24576 346086 0.000876636 2.6 0.000415465 2.6 0.000970104 2.6 29.073929


==> data/tet_proj_k1l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.0190106 2.4
12.589381 0.00812571 2.5
17.804073 0.00340048 2.5
25.178762 0.00140491 2.6


==> data/tet_proj_k1l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.00340048 2.5
25.178762 0.00140491 2.6


==> data/tet_proj_k2l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 1 0.866025 384 17370 0.0116176 -- 0.00389943 -- 0.0361991 -- 0.00478818 -- 0.000541885 -- 7.268482
2 1 0.57735 1296 55140 0.00431075 2.5 0.0014469 2.5 0.0155361 2.1 0.00175444 2.5 0.000158446 3.0 10.902724
2 1 0.433013 3072 126702 0.00213635 2.4 0.000717066 2.4 0.0086182 2.0 0.000861281 2.5 7.02782e-05 2.8 14.536965
2 1 0.288675 10368 414402 0.000796049 2.4 0.000267194 2.4 0.00378221 2.0 0.000316985 2.5 2.46235e-05 2.6 21.805447
2 1 0.216506 24576 966870 0.000396068 2.4 0.00013294 2.4 0.00211401 2.0 0.000156406 2.5 1.23666e-05 2.4 29.073929


==> data/tet_proj_k2l1_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.00237531 2.5
12.589381 0.00101859 2.4
17.804073 0.000437716 2.4
25.178762 0.00018847 2.4


==> data/tet_proj_k2l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.000437716 2.4
25.178762 0.00018847 2.4


==> data/tet_proj_k2l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 1 0.866025 384 17370 0.00678107 -- 0.00223385 -- 0.00713954 -- 7.268482
2 1 0.57735 1296 55140 0.00264939 2.3 0.000895644 2.2 0.00279669 2.3 10.902724
2 1 0.433013 3072 126702 0.00133601 2.4 0.000473216 2.2 0.00141734 2.4 14.536965
2 1 0.288675 10368 414402 0.00050028 2.4 0.000194172 2.2 0.00053664 2.4 21.805447
2 1 0.216506 24576 966870 0.000247218 2.5 0.000103657 2.2 0.00026807 2.4 29.073929


==> data/tet_proj_k2l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.00446845 2.3
12.589381 0.00199094 2.4
17.804073 0.000872125 2.4
25.178762 0.000379285 2.4


==> data/tet_proj_k2l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.000872125 2.4
25.178762 0.000379285 2.4


==> data/tet_proj_k2l2_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 2 0.866025 384 17946 0.00587451 -- 0.00197178 -- 0.00129158 -- 0.00266699 -- 0.000240664 -- 7.268482
2 2 0.57735 1296 56436 0.00175318 3.0 0.000588457 3.0 0.000276828 3.8 0.000783227 3.0 4.64969e-05 4.0 10.902724
2 2 0.433013 3072 129006 0.000743038 3.0 0.000249401 3.0 9.24821e-05 3.8 0.000328368 3.0 1.45091e-05 4.0 14.536965
2 2 0.288675 10368 419586 0.000221297 3.0 7.42786e-05 3.0 1.96996e-05 3.8 9.65903e-05 3.0 2.82262e-06 4.0 21.805447
2 2 0.216506 24576 976086 9.36167e-05 3.0 3.14225e-05 3.0 6.57024e-06 3.8 4.0589e-05 3.0 8.86079e-07 4.0 29.073929


==> data/tet_proj_k2l2_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.00107718 3.0
12.589381 0.000383095 3.0
17.804073 0.000136107 3.0
25.178762 4.83117e-05 3.0


==> data/tet_proj_k2l2_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.000136107 3.0
25.178762 4.83117e-05 3.0


==> data/tet_proj_k2l2_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 2 0.866025 384 17946 0.0021581 -- 0.00101596 -- 0.00238529 -- 7.268482
2 2 0.57735 1296 56436 0.000527101 3.5 0.00023993 3.6 0.000579139 3.5 10.902724
2 2 0.433013 3072 129006 0.000191643 3.5 8.61246e-05 3.6 0.000210106 3.5 14.536965
2 2 0.288675 10368 419586 4.59686e-05 3.5 2.04578e-05 3.5 5.03153e-05 3.5 21.805447
2 2 0.216506 24576 976086 1.67064e-05 3.5 7.39715e-06 3.5 1.82708e-05 3.5 29.073929


==> data/tet_proj_k2l2_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.00117534 3.5
12.589381 0.000348827 3.5
17.804073 0.000102818 3.5
25.178762 3.032e-05 3.5


==> data/tet_proj_k2l2_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.000102818 3.5
25.178762 3.032e-05 3.5


==> data/tet_std_k0l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
0 0 0.866025 384 642 0.21097 -- 0.0684009 -- 0.37134 -- 0.283739 -- 0.0753134 -- 7.268482
0 0 0.577350 1296 1608 0.121222 1.4 0.0400214 1.3 0.237517 1.1 0.192254 1.0 0.0343975 1.9 10.902724
0 0 0.433013 3072 3198 0.0814219 1.4 0.0270705 1.4 0.170935 1.1 0.145024 1.0 0.0197025 1.9 14.536965
0 0 0.288675 10368 8826 0.0458094 1.4 0.0153101 1.4 0.099653 1.3 0.0970498 1.0 0.00894323 1.9 21.805447
0 0 0.216506 24576 18678 0.029877 1.5 0.0100039 1.5 0.0633469 1.6 0.0728552 1.0 0.00507789 2.0 29.073929


==> data/tet_std_k0l0_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.0523211 1.3
12.589381 0.032915 1.4
17.804073 0.0203581 1.4
25.178762 0.0123758 1.5


==> data/tet_std_k0l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.0203581 1.4
25.178762 0.0123758 1.5


==> data/tet_std_k0l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
0 0 0.866025 384 642 0.320173 -- 0.0488152 -- 0.323873 -- 7.268482
0 0 0.577350 1296 1608 0.24157 0.7 0.019806 2.2 0.24238 0.7 10.902724
0 0 0.433013 3072 3198 0.191447 0.8 0.0102967 2.3 0.191724 0.8 14.536965
0 0 0.288675 10368 8826 0.128404 1.0 0.00407632 2.3 0.128468 1.0 21.805447
0 0 0.216506 24576 18678 0.0910392 1.2 0.00210474 2.3 0.0910636 1.2 29.073929


==> data/tet_std_k0l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.280179 0.7
12.589381 0.215569 0.8
17.804073 0.156941 1.0
25.178762 0.108161 1.2


==> data/tet_std_k0l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.156941 1.0
25.178762 0.108161 1.2


==> data/tet_std_k1l0_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 0 0.866025 384 6366 0.101195 -- 0.033953 -- 0.328827 -- 0.0408096 -- 0.0087076 -- 7.268482
1 0 0.577350 1296 19842 0.0653608 1.1 0.0219367 1.1 0.233996 0.8 0.0239522 1.3 0.0056045 1.1 10.902724
1 0 0.433013 3072 45174 0.04766 1.1 0.0159967 1.1 0.170479 1.1 0.0167037 1.2 0.00393841 1.2 14.536965
1 0 0.288675 10368 146382 0.0290954 1.2 0.00976584 1.2 0.098917 1.3 0.00978374 1.3 0.00218524 1.4 21.805447
1 0 0.216506 24576 339942 0.0195409 1.4 0.00655892 1.4 0.0624768 1.6 0.00643969 1.4 0.00133211 1.7 29.073929


==> data/tet_std_k1l0_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.0272913 1.1
12.589381 0.0187327 1.1
17.804073 0.0124988 1.2
25.178762 0.00800333 1.4


==> data/tet_std_k1l0_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.0124988 1.2
25.178762 0.00800333 1.4


==> data/tet_std_k1l0_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 0 0.866025 384 6366 0.28483 -- 0.00619191 -- 0.284898 -- 7.268482
1 0 0.577350 1296 19842 0.228441 0.5 0.00189694 2.9 0.228449 0.5 10.902724
1 0 0.433013 3072 45174 0.183654 0.8 0.000851349 2.8 0.183656 0.8 14.536965
1 0 0.288675 10368 146382 0.124277 1.0 0.00029617 2.6 0.124277 1.0 21.805447
1 0 0.216506 24576 339942 0.0883893 1.2 0.000146798 2.4 0.0883894 1.2 29.073929


==> data/tet_std_k1l0_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.255117 0.5
12.589381 0.204832 0.8
17.804073 0.151077 1.0
25.178762 0.104808 1.2


==> data/tet_std_k1l0_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.151077 1.0
25.178762 0.104808 1.2


==> data/tet_std_k1l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
1 1 0.866025 384 6750 0.0647595 -- 0.0217281 -- 0.0432683 -- 0.0340525 -- 0.0039611 -- 7.268482
1 1 0.577350 1296 20706 0.0284399 2.0 0.00954511 2.0 0.0144875 2.7 0.0162124 1.8 0.00123931 2.9 10.902724
1 1 0.433013 3072 46710 0.0157845 2.0 0.00529793 2.0 0.00664347 2.7 0.00952955 1.9 0.000543256 2.9 14.536965
1 1 0.288675 10368 149838 0.00681998 2.1 0.00228912 2.1 0.00218769 2.7 0.00438178 1.9 0.000166584 2.9 21.805447
1 1 0.216506 24576 346086 0.0037343 2.1 0.00125342 2.1 0.000988244 2.8 0.00246171 2.0 7.06013e-05 3.0 29.073929


==> data/tet_std_k1l1_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.0144013 2.0
12.589381 0.00711121 2.0
17.804073 0.00348247 2.1
25.178762 0.00169388 2.1


==> data/tet_std_k1l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.00348247 2.1
25.178762 0.00169388 2.1


==> data/tet_std_k1l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
1 1 0.866025 384 6750 0.0221794 -- 0.00957446 -- 0.0241577 -- 7.268482
1 1 0.577350 1296 20706 0.00754264 2.7 0.00297456 2.9 0.00810799 2.7 10.902724
1 1 0.433013 3072 46710 0.00346488 2.7 0.00131038 2.9 0.00370439 2.7 14.536965
1 1 0.288675 10368 149838 0.00117471 2.7 0.000411429 2.9 0.00124467 2.7 21.805447
1 1 0.216506 24576 346086 0.00054986 2.6 0.000180729 2.9 0.000578799 2.7 29.073929


==> data/tet_std_k1l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.0139954 2.7
12.589381 0.00548043 2.7
17.804073 0.00214726 2.7
25.178762 0.000848772 2.7


==> data/tet_std_k1l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.00214726 2.7
25.178762 0.000848772 2.7


==> data/tet_std_k2l1_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 1 0.866025 384 17370 0.00886469 -- 0.00297543 -- 0.0217747 -- 0.00368017 -- 0.000452037 -- 7.268482
2 1 0.57735 1296 55140 0.00307442 2.6 0.00103193 2.6 0.0066907 2.9 0.00126905 2.6 0.000103901 3.6 10.902724
2 1 0.433013 3072 126702 0.00145082 2.6 0.000486969 2.6 0.00287816 2.9 0.000600789 2.6 3.73462e-05 3.6 14.536965
2 1 0.288675 10368 414402 0.00050843 2.6 0.000170655 2.6 0.000868137 3.0 0.000211722 2.6 8.82222e-06 3.6 21.805447
2 1 0.216506 24576 966870 0.000242921 2.6 8.15365e-05 2.6 0.000369549 3.0 0.000101609 2.5 3.18558e-06 3.5 29.073929


==> data/tet_std_k2l1_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.00175227 2.6
12.589381 0.000708885 2.6
17.804073 0.000288277 2.6
25.178762 0.00011796 2.6


==> data/tet_std_k2l1_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.000288277 2.6
25.178762 0.00011796 2.6


==> data/tet_std_k2l1_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 1 0.866025 384 17370 0.0173225 -- 0.000299291 -- 0.0173251 -- 7.268482
2 1 0.57735 1296 55140 0.00611975 2.6 6.21341e-05 3.9 0.00612006 2.6 10.902724
2 1 0.433013 3072 126702 0.00291848 2.6 2.30012e-05 3.5 0.00291857 2.6 14.536965
2 1 0.288675 10368 414402 0.00103512 2.6 6.23095e-06 3.2 0.00103514 2.6 21.805447
2 1 0.216506 24576 966870 0.000497889 2.5 2.58209e-06 3.1 0.000497896 2.5 29.073929


==> data/tet_std_k2l1_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.0102971 2.6
12.589381 0.00422633 2.6
17.804073 0.00173814 2.6
25.178762 0.000717908 2.5


==> data/tet_std_k2l1_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 0.00173814 2.6
25.178762 0.000717908 2.5


==> data/tet_std_k2l2_A.dat <==
Deg L MeshSize NbCells DOFs H1err H1rate H1rel H1relRate JumpRelErr JumpRate GradRelErr GradRate UpsilonRelErr UpsilonRate Ncbrt
2 2 0.866025 384 17946 0.00591201 -- 0.00198437 -- 0.00250694 -- 0.00266186 -- 0.000241525 -- 7.268482
2 2 0.57735 1296 56436 0.00176415 3.0 0.000592139 3.0 0.000549517 3.7 0.000782167 3.0 4.66841e-05 4.0 10.902724
2 2 0.433013 3072 129006 0.000747043 3.0 0.000250745 3.0 0.000183694 3.8 0.000328001 3.0 1.45664e-05 4.0 14.536965
2 2 0.288675 10368 419586 0.00022219 3.0 7.45781e-05 3.0 3.86299e-05 3.9 9.65097e-05 3.0 2.83264e-06 4.0 21.805447
2 2 0.216506 24576 976086 9.39144e-05 3.0 3.15224e-05 3.0 1.26721e-05 3.9 4.0562e-05 3.0 8.88881e-07 4.0 29.073929


==> data/tet_std_k2l2_A_mid.dat <==
Ncbrt H1rel H1relRate
8.902037 0.00108398 3.0
12.589381 0.000385326 3.0
17.804073 0.000136748 3.0
25.178762 4.84859e-05 3.0


==> data/tet_std_k2l2_A_mid2.dat <==
Ncbrt H1rel H1relRate
17.804073 0.000136748 3.0
25.178762 4.84859e-05 3.0


==> data/tet_std_k2l2_B.dat <==
Deg L MeshSize NbCells DOFs LambdaNerr LambdaNrate LambdaTerr LambdaTrate LambdaErr LambdaRate Ncbrt
2 2 0.866025 384 17946 0.00164749 -- 0.000595454 -- 0.00175179 -- 7.268482
2 2 0.57735 1296 56436 0.000409577 3.4 0.000113181 4.1 0.000424928 3.5 10.902724
2 2 0.433013 3072 129006 0.000151674 3.5 3.53266e-05 4.0 0.000155734 3.5 14.536965
2 2 0.288675 10368 419586 3.7131e-05 3.5 6.92547e-06 4.0 3.77714e-05 3.5 21.805447
2 2 0.216506 24576 976086 1.3634e-05 3.5 2.18634e-06 4.0 1.38082e-05 3.5 29.073929


==> data/tet_std_k2l2_B_mid.dat <==
Ncbrt LambdaErr LambdaRate
8.902037 0.000862777 3.5
12.589381 0.000257246 3.5
17.804073 7.66961e-05 3.5
25.178762 2.28376e-05 3.5


==> data/tet_std_k2l2_B_mid2.dat <==
Ncbrt LambdaErr LambdaRate
17.804073 7.66961e-05 3.5
25.178762 2.28376e-05 3.5

